Long-duration transient, gravitational-wave search pipeline

As the sensitivity and observing time of gravitational-wave detectors increase, a more diverse range of signals is expected to be observed from a variety of sources. Especially, long-lived gravitational-wave transients have received interest in the last decade. Because most of long-duration signals are poorly modeled, detection must rely on generic search algorithms, which make few or no assumption on the nature of the signal. However, the computational cost of those searches remains a limiting factor, which leads to sub-optimal sensitivity. Several detection algorithms have been developed to cope with this issue. In this paper, we present a new data analysis pipeline to search for un-modeled long-lived transient gravitational-wave signals with duration between 10 and 1000 s, based on an excess cross-power statistic in a network of detectors. The pipeline implements several new features that are intended to reduce computational cost and increase detection sensitivity for a wide range of signal morphologies. The method is generalized to a network of an arbitrary number of detectors and aims to provide a stable interface for further improvements. Comparisons with a previous implementation of a similar method on simulated and real gravitational-wave data show an overall increase in detection efficiency depending on the signal morphology, and a computing time reduced by at least a factor 10.

==> referee_answers.txt <==
This paper presents a new search pipeline for unmodelled gravitational
wave signals. It builds on previous work, pulling together several
existing ingredients. As such, it does not present any new physics or
completely new analysis methods. However, based on the figures of
merit the authors present, the new pipeline performs so much better
than the old one (in some regimes) that it can significantly extend
astrophysical reach. As such, I think it can be published in PRD,
after the figures of merit, intended use cases, and distinctions from
other methods are clarified a bit more. I include suggestions about
such clarification below, along with other assorted queries to the
authors.
----

We thank the referee for their thorough report and welcome their comments. 
We address them below each paragraph, and the changes in the paper are highlighted in red.

---
1) The authors provide a very thorough review of different emission
scenarios in the introduction, but it should be clarified more how
PySTAMPAS compares to other search methods/implementations when it
comes to a) signal duration and b) signal morphology.
1a) Regarding duration, the title and many places in the paper say
"long-duration", but the specific durations discussed in the paper
only cover up to O(1000s), which is much shorter than what other parts
of the literature consider a "long-duration transient" (e.g. the
already cited Thrane et al 2011, which goes up to weeks, and other
references included in the comment below for L51). Are there
fundamental limitations to extending PySTAMPAS to weeks or months of
signal length, or is this simply a limitation of the test waveform
data set used here?

A - The paper refers indeed to "long-duration" signals as signals in range O(10s-1000s). This is the typical duration of signals that are targeted in long-duration all-sky searches within the LVK collaboration (see e.g LIGOScientific:2017vtl, LIGOScientific:2019laf,). It is indeed the lower bound of the whole family of "long-duration" transient GW signal. It is also true that in some contexts the term "long-duration" is used for signals lasting up to weeks (like in Thrane et al 2011 or LIGOScientific:2018urg), in this case signals of O(10s-1000s) are sometimes referred as "intermediate duration". We now mention more clearly in the abstract and the introduction that PySTAMPAS targets signals of duration 10-1000s.

We do not think there is a fundamental limitation to extending PySTAMPAS to longer signals, as it is argued in  Thrane et al 2011. However it would certainly require a different tuning of the pipeline. In the framework of this paper we have not tested it with waveforms longer than a few hundred seconds, and with windows of ~500s. We add some text in Sec. III A to discuss this possibility.

---
1b) Regarding signal morphology, the tests presented by the authors
indicate that PySTAMPAS does not improve over the old STAMPAS across
the board of reference waveforms, performing worse for the ISCOchirp
family. This should be honestly mentioned also in the abstract and
intro, and in the conclusion it would be good to see some clear
recommendation if PySTAMPAS is still suggested as an overall
replacement, or whether both pipelines should be run in parallel; as
well as how much of this is a fundamental limitation or whether it
could be easily remedied with future tuning.

A - We have mentioned the ISCOchirp limitation more explicitly in the abstract.
We believe the decrease in sensitivity comes from a poorer reconstruction during the clustering stage. The total energy of these relatively long (200s) signals is spread over a large number of pixels. Down to a certain amplitude, most pixels fall below the clustering threshold and the signal is not reconstructed at all. It could certainly be remedied with a better tuning of burstegard (e.g by lowering the clustering threshold), but this would require further investigation. Anyway, these are relatively long (200s), track-like signals, so we expect that seedless clustering algorithms will perform better and them. We have added this discussion in Sec. IV B.

PySTAMPAS is still suggested as an overall replacement of STAMP-AS, for its gains in efficiency for other waveforms and in computing time, but we will need to consider seedless clustering to  fully outperform STAMP-AS. This is a work in progress. We have added this in the conclusion.

---
2) It is also not made sufficiently explicit which parts of the
speedup and sensitivity improvement can be attributed to which of the
many differences between PySTAMPAS and old STAMPAS. For example:
2a) Is the port to python crucial for the speedup, or merely a more
convenient framework for the methodological changes?

A - As several features have been added or modified at the same time, it is difficult to quantify the precise effect of each of them. Nevertheless, we can argue that most of the gain in computing time comes from the implementation of the hierarchical method. This is stated in the conclusion.

The port to python has been decided primarily for convenience and readability of the code. Yet, it has been the occasion to identify and remove some bottlenecks and memory leaks and add some parallel processing, which contribute to the overall gain in computing time too.

---
2b) Is the main search stage also significantly faster now, or does
the speedup mostly come from the timeslides?

A - As the main search stage (referred as "coincident search" in the paper) has never been a limiting factor of the analysis with neither STAMP-AS nor PySTAMPAS, we have not focused on this question. 
However, it should also be faster with PySTAMPAS because the clustering step is done only once per ft-map, while in STAMP-AS, it is done again for each sky position tested.

---
3) One crucial speedup seems to come from the special optimisation in
refactoring the single-detector and coherent steps in the 2-detector
case, which as the authors discuss at the end of section III does not
work for 3 or more detectors. Given the fully operational 4-detector
LVK network expected for O4, is the 2-detector case actually still
considered of much relevance, or would runtime/sensitivity comparisons
going forward have to focus on the more general case?

A - The aim of Sec. III E is to show that the hierarchical method from Thrane:2015psa implemented here does work for 3 or more detectors. Clusters are extracted independently from each detector, and for each cluster, cross-correlation is computed for each detector pair, so a coherent trigger is built that accounts for all detector pairs.

The caveat we mention at the end of the paragraph is that the number of sky positions to test to accurately recover the total SNR is higher with >= 3 detectors because the degeneracy between time delay and sky position is broken. However, we do not expect that this will significantly spoil the gain in computing time due to the hierarchical method.
 
We agree with the growing importance of being able to include more than two detectors in the search.  We present here a method to do so, but a comprehensive study of the behaviour of the pipeline over a general N-detectors network is to be done taking into account realistic sensitivity curves to fully optimize detection efficiency / computing time. A sentence has been added at the end of Sec. III E.

---
4) Throughout the paper, it seems that the terms "to reconstruct" and
"to recover" a signal are used interchangeably. Can this please be
clarified? In much of the literature of the field, "reconstructing" a
signal with its detailed morphology (but not necessarily making a
significance statement) is considered a different task than
finding/detecting/recovering something (a simple yes/no question but
with assigned significance).

A - We have clarified the use of these two terms according to the literature's convention.
"Reconstruct" is now used when we refer to the clustering step and the construction of ft-maps, and "recover" for the coherent step and when we make significance statements.

---
---
Additional comments, by line number:

L40/41: Regarding well-modelled waveforms, please mention continuous
waves too and give a general review citation.

A - CW and subsequent citation have been added.

---
L47: On the contrary, this sentence now seems to talk about unmodelled
search methods, so the two references [15-16] given here for modelled
CW searches are not appropriate. There are other CW search methods
that could be considered "weakly modelled", like those based on the
Viterbi method, which could be mentioned here instead, though they are
not at the same level of generality as references [10-14] for
transients either, and hence adding those references would need some
accompanying explanation.

A - We have reformulated this part of the text (l.38-47), adding CW and the two associated references in the first sentence about well modelled signals.
---
L51: Please consider adding these additional references on
long-duration transients (inspire keys):
 Prix:2011qv,Thrane:2015wla,Keitel:2018pxz,Miller:2018rbg,Oliver:2019ksl

A - We have added these references.

---
L112: Missing reference to the second GW170817 remnant search paper:
LIGOScientific:2018urg

A - Reference added.

---
L117: Consider adding some basic reference(s) on pulsar glitches, the
one given as [37] below is a rather specific observational example.

A - We have added three references on GW from pulsar glitches (l 119).

---
L140/L149: These are specific examples where my general question 1a)
from above applies: first it is said that the original STAMP can
search up to weeks, then that the rewrite can do "long" signals, but
later "weeks" are never reached in the discussion and tests.

A - We have replaced "long duration" with the more explicit " of duration in the range 10-1000s" l 149-150. We also discuss this point in Sec. III A.

---
L142: Again missing LIGOScientific:2018urg

A - Reference added.

---
L144: Missing word like "search" or "analysis".

A- Mistake Fixed.

---
L186f: I see two identical symbols "t" for the two time variables
discussed, please check typesetting.

A - we intended to make a difference between "t" and "t;". However The "t" variable has been removed as it is not used anymore in the rest of the paper.

---
Eq. 1, 5 and several others: please check proper typesetting for
operators, multi-letter variable names and indices.

A - We have fixed several typos in equations.

---
Eq. 5: Where does the 2/sqrt(1/2) factor come from?

A - This is a mistake from us. We have removed this factor to be coherent with Eq. 1 and 4.

---
L256: Please clarify notation (e.g. with parentheses), as I wasn't
able to parse this: is the product supposed to be dimensionless or
dimensionfull?

A - the product is dimensionless (e.g 2s times 0.5 hertz). The notation has been clarified with parentheses.

---
L271 and L414 seem to contradict each other: first the segments are
said to be ~1s, later 500s. Or are "segments" in the former and
"windows" in the latter not the same thing?

A - This is indeed confusing. The first "segment" refers to the duration of a pixel in a time-frequency map, while the second "segment" from Sec. III A refers to the way the whole data set is splitted. We attempt to clarify this by replacing "time segments" with "Fourier transform short segments" and using the term "coincident segments of time" for the latter.

---
L282: The term "track" seems to imply a signal that is narrowband in
frequency at any given time, like a CW or chirp signal. However, other
parts of the paper (e.g. L350) also talk about broad-band signals.
Could the authors please clarify if at any point there is any
intrinsic limitation to track-like signals or not?

A - we agree that the term "track" is too specific. Although most of the waveforms tested are narrowband in frequency at any given time, it is not the case for all of them (e.g white noise burst). In all generality, the signature of a long-lived GW signal is a cluster of pixels in a time-frequency map. We have thus replaced the term "track" by "cluster of pixels". 

The seed-based "burstegard" algorithm is able to reconstruct broadband signals so there is not any intrinsic limitation to track-like signals.

---
L284ff: I did not follow why the choice of seed-based clustering
follows from assuming unknown morphology.

A - Burstegard only uses a proximity criterion to group pixels, so it does not impose a specific global morphology for the cluster, as opposed to seedless clustering, which looks for tracks of pixels with a given shape. We have added a sentence to clarify this.

---
L295: Should this read "All pixels above threshold"?

A - Yes. This has been made explicit in the text.

---
L316f: I did not understand how pixels from different resolution maps
can be included in a single cluster, if the clustering algorithm
described before is based on a fixed radius (which would be
resolution-dependent) at each step. Or maybe this is just unfortunate
wording and you mean that at this stage the separate clustering
information from the different maps gets combined?

A - All pixels from all different resolutions ft-maps are considered at once, hence a cluster is constituted of pixels of different resolutions. The clustering radius is independent of the resolution, it is a fixed length in time and frequency (e.g 2s X 2Hz).

We have rephrased some sentences in this paragraph to make it more clear, and fixed Table IV accordingly.

---
L328: Since y-tilde is a continuous variable, aren't the pixels with a
value of exactly 0 a null set - so is this exclusion relevant?

A - This is right. We have removed this.

---
L339: To match the following line, shouldn't this say "in each
cluster" instead of "in the search"?

A - Yes. This has been fixed.

---
L426: The frequency of glitches should be well known from detector
characterisation studies, nothing that needs to be hoped for.

A: We agree. We have removed the text in parentheses.

---
L434: How is this gating threshold chosen?

A - The threshold is a free parameter that should be tuned after analyzing the data, so it is analysis-dependant. We have added a sentence to explain that.

---
L439: Since O2 data is used later, the relevant artifacts paper
LSC:2018vzm for that run should be cited here too.

A - We have added this reference.

---
L441: The contrast drawn between constant and time-varying frequency
artifacts is not clear: why would only the latter produce false
tracks? It is discussed below how the constant ones are filtered out,
but when first introducing the issue, shouldn't both be equivalent?

A - When estimating the PSD by averaging over adjacent time bins, constant lines are factored in the PSD and do not constitute a problem for the analysis, contrary to time-varying frequency artifacts. With the other PSD method, however, all spectral lines are an issue as they are not factored in the PSD. 
As this paragraph comes before the discussion on PSD estimation, we have reformulated it to be more general, saying that spectral lines, both constant and time-varying, can be a problem for the analysis.

---
L446ff: It is not clear to me how "This last condition reduces the
risk that a monochromatic GW transient is mistaken for an instrumental
line and notched". Doesn't it on the contrary produce this risk? Or is
the point that notching of persistent monochromatic signals (true CWs)
is accepted, while the "given fraction" is chosen so high that the
transients of interest survive? If so, this should be spelled out more
clearly, also in relation to my general point 1a).

A -  Step 1 of this procedure identify frequency bins that are "excited" at some point during the analysis. A priori these bins can correspond to a spectral line or a monochromatic GW signal. 
The goal of step 2 is to distinguish the two cases: a spectral line is typically present during a significant part of the analysis, while a transient GW signal is not, unless very long.

In relation with point 1a), a very long monochromatic GW signal lasting weeks or months would be flagged by this procedure and notched. We have added a sentence to mention this limitation. 

---
L462ff (Sec. III.B and start of III.C): There seems to be some
confusion between the words "coincident" and "coherent" here. If I
understand correctly, the whole procedure is considered coherent, so
why is "coincident" used here a few times?

A - "coincident" refers to the proper analysis (the main search), when data from different detectors are not time-shifted. It opposed to "background analysis". The phrasing "the accidental coincident triggers rate" has been replaced with "the accidental rate of noise triggers" to avoid confusion.

---
L474f: What are "proper instrumental sources of triggers", or
correspondingly, what would improper ones be?

A: This is a language confusion. We have rephrased the whole sentence to make it more clear.

L512: It seems to me that for unmodelled searches, it is fundamentally
impossible to "fill the parameter space" (it is infinitely
dimensional); one can at most aim for a somewhat representative
sampling of different morphologies.

A -  We agree with that comment and replaced this text with 
"to sample the rather large parameter space of long-duration transient GW signals with representative signal morphologies."

---
Unnumbered equation after Eq. 21 (please also number this and the next
one): could you explain how the 1/p(N) factor comes in?

A - p(N) is the number of baselines (detector pairs). As SNR(t;f) is now the sum of SNR^IJ(t;f) over all baselines, we normalize by the number of baselines. Equations have been numbered.

---
L592: Please give a citation for the specific noise curve used.

A - Citations have been added.
---
L638ff: Why is a median used for the neighbouring-frequencies method
and an average (arithmetic?) for the neighbouring-times method?

A - We use the median as it is more robust that the average to extreme values. Because of instrumental lines, it is likely that one of the neighbouring frequency bins has pixels with a very high value of s(t;f), which would spoil the PSD estimation.

The neighbouring-times method using the average is the one used in the previous implementation of STAMP, thus we kept it this way. Using the median would be also practicable though.

---
L666ff: Much of the CW and stochastic-background literature seems to
consider it safe to assume that the PSD is stationary for O(1000s) or
longer.

A - LIGO's PSD tends to vary more rapidly below 100 Hz (we have added a reference [65])
---
Fig. 1: difficult to make sense of in greyscale.

A - We added different linestyles.

Fig. 1 caption: What does "The 10 times averaged square modulus" mean?
(What exactly is done 10 times?)

A - The square modulus has been averaged over 10 independant realisations of the noise to smoothen the curve. It is now said more explicitly in the legend. 

---
L684f: It was not clear to me what "replicating data" means in this
context.

A - We have replaced it with "simulating data".

---
L695: Please refer here to where the "theoretical prediction" comes
from. From the Table II caption I can gather that this likely refers
to Eq. (8), but it would be helpful for the reader to have this said
in the text too.

A - A reference to the equation has been added in the text.

---
Same paragraph and the corresponding results in Fig. 2 and Table II:
Here the reader is asked to make a comparison between theoretical
values in the table and a semi-logarithmic plot. This is very
difficult to make sense of by eye. Can the authors find some way of
making the reference values visible in the plot, or restructuring this
comparison overall?

A - We have added crosses in the figure to represent the theoretical expected values. We note that the effective values of Ntau found are overall lower than the theoretical ones. We have added an explanation in the text.

----
Fig. 3: difficult to make sense of in greyscale.

A - Different linestyles have been added.

---
L734-740: It would be good to see the results going into this reported
increase in more detail (plot or table).

A - A table (now Table III) has been added to detail the results for each waveform.

---
Fig. 4 and 5 seem to be discussed out of order.

A - Fixed.

---
L768: What does "60 more triggers" refer to? At some given threshold?

A - 60 more triggers are extracted in the study that uses the frequency-median PSD compared to the one that uses the time-average PSD, all other parameters being equal. We have added the precision.

---
L778ff: spurious bold-face

A - Fixed.
---
Fig 4 caption: Please clarify in which direction the ratio is taken,
also the first sentence is ungrammatical (spurious "and"?).

A - This is STAMP-AS / PySTAMPAS so the ratio is > 1 when PySTAMPAS does better. The caption has been fixed.

---
L787: In Fig. 4, the ratios for ISCOchirp-C and -D look even a bit
worse than the quoted 0.8-1.

A - The ratios for ISCOchirp-C, -B, and -A are 0.79, 0.80, and 1.03 respectively with the time-average PSD. We have precised "in the best case with the time-average PSD" l 804.

L809: Please also cite the specific DOI for the data set used.

A - Done

L824, L832: Again, it is not clear how and in reference to what an
"excess of triggers" is counted.

A - We have precised that it is an excess of triggers compared to what it is obtained with Gaussian noise from the Monte Carlo study.

L847 and L852: Compared to veto safety studies in other parts of the
GW literature, 5% of false dismissal seem to be rather high for
claiming this is "without penalty".

A - We have changed it to "with relatively low penalty". As said, this is just an illustration of the behaviour of the pipeline over real data and selection criteria have to be tuned for each search.  

L860: It was unclear to me which "background rejection criteria" are
referred to.

A - It is the incoherent energy ratio ''R''. We have clarified this sentence.
---
Fig. 5: Difficult to make sense of in greyscale, and with this one I
still have trouble understanding it in the full colour version: Why
are there in the top panel 1 shaded region and 2 curves but only 2
legend entries, and in the lower panel 2 shaded regions and 2 curves
but only 3 legend entries?

A - The black curves and grey shaded regions represent the same quantities (i.e all triggers before any veto applied). We have redone the figure to remove this ambiguity and make it more greyscale-friendly. 

L873: Please specify again here the specific duration range
considered.

A - Done.

---
Fig. 6 caption: Second sentence is unclear and not quite grammatical:
why are getting rid of an background excess and cleaning the
background two separately listed features; they sound synonymous?

A - This sentence has been fixed.

---
L900ff: Please state more explicitly for which waveforms the stated
improvement is seen, and discuss briefly the limitations seen on
others and whether they are fundamental (see general point 1b).

A - A sentence has been added to emphasize that changes in detection efficiency are waveform dependant, with PySTAMPAS being slighly less effective at recovering the ISCO chirp family.
---
References 18 and 47 seem to be duplicates, as well as 25 and 60.

A - Fixed.
---

Finally, we have removed the name of the pipeline from the title to comply with the editor's policy.
